Planar 3$\omega$ and 2$\omega$ Method for Increased Sensitivity to Through-Plane Thermal Properties

Accurately measuring the thermal properties of buried interfaces is crucial for understanding heat transport in multilayered materials, particularly in applications such as batteries and integrated circuits. The conventional 3$\omega$ method, which uses a line heater, has limited sensitivity to through-plane thermal properties due to lateral heat spreading, especially when a highly conductive layer overlays a resistive one. Additionally, when using a line heater, there is a lower limit to the frequency of heating, below which the analytical solution assuming infinite lateral dimension is not valid. This limits analytical interpretation of 2$\omega$ temperature oscillation at lower frequencies where the sensitivity to the conductivity of a buried layer is greater. To overcome these limitations, we propose a planar 3$\omega$ and 2$\omega$ method that enhances the sensitivity to buried layers by ensuring planar heat flow. We implement this technique using a planar metallic heater across the entire sample and validate it experimentally against the analytical solution using Feldman's algorithm. We also discuss the practical implementation details of the approach, including ensuring uniform current distribution and the required sensor layout. Our results demonstrate improved measurement sensitivity for polymer layers in silicon stacks and buried interfaces in battery electrodes, with sensitivity improvements by factors of 2-5 compared to conventional technique using a line heater.

==> changelog.txt <==
Change Log
-----------

* elsarticle.dtx

1. global\bibsep=0pt commented out for all models 
   since it produced error for all \jtype options.
   
2. The error "!LaTeX Error: Command \c@author already defined."
   has been resolved by updating elsarticle.dtx.


------------------------------------------------------------------------


==> manifest.txt <==
% Copyright 2007-2025 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



